ZZ Piscis Austrinus (ZZ PsA): A bright red nova progenitor and the instability mass ratio of contact binary stars

ZZ PsA is a neglected bright southern contact binary system with maximum V magnitude of 9.26. We present the first multi-band photometric analysis and find the system to be in deep contact (>95%) with an extremely low mass ratio of 0.078. The primary has a mass of 1.213 M? in keeping with its reported spectral class of F6. In order to determine if ZZ PsA is a merger candidate we outline the current status regarding the instability mass ratio and develop new relationship linking the mass of the primary to the instability mass ratio of the system and the degree of contact. We find that ZZ PsA along with two other examples from the literature to be merger candidates while an additional three require further observations to be confirmed as potential merger candidates.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
